Multiobjective household energy planning using evolutionary algorithms

This article presents the advances in the design and implementation of a recommendation system for planning the use of household appliances, focused on improving energy efficiency from the point of view of both energy companies and end-users. The system proposes using historical information and data from sensors to define instances of the planning problem considering user preferences, which in turn are proposed to be solved using a multiobjective evolutionary approach, in order to minimize energy consumption and maximize quality of service offered to users. Promising results are reported on realistic instances of the problem, compared with situations where no intelligent energy planning are used (i.e., Bussiness as Usual model) and also with a greedy algorithm developed in the framework of the reference project. The proposed evolutionary approach was able to improve up to 29.0% in energy utilization and up to 65.3% in user preferences over the reference methods.

==> tradeoff_active.dat <==
x     y      class  label       anchor
355   51     a      (0.3,1.0)   west
385   59     a      (0.5,1.0)   west
428   65     a      (0.3,0.5)   north
440   68     a      (0.65,1.0)  west
442   80     a      (0.3,0.3)   north
450   82     a      (0.65,0.5)  west
453   94     a      (0.5,0.3)   west
452   92     a      (0.75,0.3)  north 
454   104    a      (1.0,0.3)   west 
433   72     b      ~           
428   79     b      ~
423   80     b      ~
433   88     b      ~
437   89     b      ~
442   92     b      ~


==> tradeoff_inactive.dat <==
x     y      class  label       anchor
353   52     a      (0.3,1.0)   west
390   61     a      (0.5,1.0)   west
430   66     a      (0.3,0.5)   north
440   68     a      (0.65,1.0)  west
442   82     a      (0.3,0.3)   north
450   84     a      (0.65,0.5)  west
452   90     a      (0.5,0.3)   west
453   92     a      (0.75,0.3)  south 
454   104    a      (1.0,0.3)   west 
432   74     b      ~           
428   79     b      ~
425   82     b      ~
438   88     b      ~
437   89     b      ~
442   92     b      ~

